A Geometric Approach to Harmonic Color Palette Design

We address the problem of finding harmonic colors, this problem has many applications, from fashion to industrial design. In order to solve this problem we consider that colors follow normal distributions in tone (chroma and lightness) and hue. The proposed approach relies in the CIE standard for representing colors and evaluate proximity. Other approaches to this problem use a set of rules. Experimental results show that lines with specific parameters angles of inclination, and distance from the reference point are preferred over others, and that uncertain line patterns outperform non-linear patterns.

==> moonSpencer.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'moonSpencer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{802.9297109bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42953876)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{moonSpencer.pdf}}%
    \put(0.51332048,0.15305096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.49319117,0.18928376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.49218469,0.23658769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.49218469,0.28288515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5}}}%
    \put(0.65116598,0.12112718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.72967039,0.12112718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.79106487,0.12112718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.92438899,0.17921915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Difference\\ of\\ chroma}}}%
    \put(0.56580504,0.40816788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Difference of lightness}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{moonSpencer.pdf}}%
    \put(0.09353465,0.00051758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Contrast}}}%
    \put(0.07076091,0.10869288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ambiguity}}}%
    \put(0.08214779,0.3079631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Similarity}}}%
    \put(0.0821478,0.19978783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Identity}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{moonSpencer.pdf}}%
  \end{picture}%
\endgroup%

